Selecting superluminous supernovae in faint galaxies from the first year of the Pan-STARRS1 Medium Deep Survey

The Pan-STARRS1 (PS1) survey has obtained imaging in 5 bands (grizy_P1) over 10 Medium Deep Survey (MDS) fields covering a total of 70 square degrees. This paper describes the search for apparently hostless supernovae (SNe) within the first year of PS1 MDS data with an aim of discovering new superluminous supernovae (SLSNe). A total of 249 hostless transients were discovered down to a limiting magnitude of M_AB ~ 23.5, of which 76 were classified as Type Ia SNe. There were 57 SNe with complete light curves that are likely core-collapse SNe (CCSNe) or SLSNe and 12 of these have had spectra taken. Of these 12 hostless, non-Type Ia SNe, 7 were SLSNe of Type Ic at redshifts between 0.5-1.4. This illustrates that the discovery rate of Type Ic SLSNe can be maximised by concentrating on hostless transients and removing normal SNe Ia. We present data for two new possible SLSNe; PS1-10pm (z = 1.206) and PS1-10ahf (z = 1.1), and estimate the rate of SLSNe-Ic to be between 3^{+3}_{-2} * 10^{-5} and 8^{+2}_{-1} * 10^{-5} of the CCSNe rate within 0.3 <= z <= 1.4 by applying a Monte-Carlo technique. The rate of slowly evolving, SN2007bi-like explosions is estimated as a factor of 10 lower than this range.

==> README.txt <==
PAPER: SELECTING SUPERLUMINOUS SUPERNOVAE IN FAINT GALAXIES FROM THE FIRST YEAR OF THE PAN-STARRS1 MEDIUM DEEP SURVEY
AUTHOR: MCCRUM ET AL.

References are included in the .tex file and so bibtex is not required.
All .eps files for figures in the paper must be kept in the /figs folder for typesetting.
Simply typeset twice using standard dvi latex for the final .pdf document.
